Onboard Dual Quaternion Guidance for Rocket Landing

The dual quaternion guidance (DQG) algorithm was selected as the candidate 6-DoF powered-descent guidance algorithm for NASA's Safe and Precise Landing -- Integrated Capabilities Evolution (SPLICE) project. DQG is capable of handling state-triggered constraints that are of utmost importance in terms of enabling technologies such as terrain relative navigation. In this work, we develop a custom solver for DQG to enable onboard implementation for future rocket landing missions. We describe the design and implementation of a real-time-capable optimization framework, called sequential conic optimization (SeCO), that blends together sequential convex programming and first-order conic optimization to solve difficult nonconvex trajectory optimization problems, such as DQG, in real-time. A key feature of SeCO is that it leverages a first-order primal-dual conic optimization solver, based on the proportional-integral projected gradient method (PIPG). We describe the implementation of this solver, develop customizable first-order methods, and leverage convergence-accelerating strategies such as warm-starting and extrapolation, to solve the nonconvex DQG optimal control problem in real-time. Finally, in preparation for an upcoming closed-loop flight test campaign, we test our custom solver onboard the NASA SPLICE Descent and Landing Computer in a hardware-in-the-loop setting. We observe that our algorithm is significantly faster than previously reported solve-times using the flight-tested interior point method-based subproblem solver, BSOCP. Furthermore, our custom solver meets (and exceeds) NASA's autonomous precision rocket-landing guidance update-rate requirements for the first time, thus demonstrating the viability of SeCO for real-time, mission-critical applications onboard computationally-constrained flight hardware.

==> data/ECOS_PGF.csv <==
x	y	e
10	44.59727164	4.05603217431083
15	86.47479588	6.7589658997348145
20	128.56013413	13.210466799152442
25	156.08110484	6.391246683172236


==> data/Gurobi_PGF.csv <==
x	y	e
10	78.57023174000001	1.8704555657973512
15	125.55677323999998	1.890500904237728
20	172.05719407000004	4.9027691190221745
25	196.61582162000002	5.601771232130565


==> data/Mosek_PGF.csv <==
x	y	e
10	85.57547348999998	8.367016446272823
15	132.06934949000004	4.005521412264612
20	192.17276822	15.376490647054958
25	233.98533005000002	12.77517869618158


==> data/PIPG_PGF.csv <==
x	y	e
10	18.21031	2.985680726248356
15	30.08272	5.244137403372887
20	38.61135	2.1784465430460056
25	50.31303	4.096797939300222


==> data/PIPG_PGF_new.csv <==
x	y	e
10	18.448220000000003	3.936208733840678
15	29.57511	3.4200900013410083
20	38.979780000000005	2.3157804331467697
25	51.12765000000001	4.730881877716785

